Outflows Driven by Direct and Reprocessed Radiation Pressure in Massive Star Clusters

We use three-dimensional radiation hydrodynamic (RHD) simulations to study the formation of massive star clusters under the combined effects of direct ultraviolet (UV) and dust-reprocessed infrared (IR) radiation pressure. We explore a broad range of mass surface density $\Sigma \sim 10^2$-$10^5 \, \mathrm{M}_{\odot} \, \mathrm{pc}^{-2}$, spanning values typical of weakly star-forming galaxies to extreme systems such as clouds forming super-star clusters, where radiation pressure is expected to be the dominant feedback mechanism. We find that star formation can only be regulated by radiation pressure for $\Sigma \lesssim 10^3 \, \mathrm{M}_{\odot} \, \mathrm{pc}^{-2}$, but that clouds with $\Sigma \lesssim 10^5 \, \mathrm{M}_{\odot} \, \mathrm{pc}^{-2}$ become super-Eddington once high star formation efficiencies ($\sim 80 \%$) are reached, and therefore launch the remaining gas in a steady outflow. These outflows achieve mass-weighted radial velocities of $\sim 15$ - $30 \,\mathrm{km} \, \mathrm{s}^{-1}$, which is $\sim 0.5$ - $2.0$ times the cloud escape speed. This suggests that radiation pressure is a strong candidate to explain recently observed molecular outflows found in young super-star clusters in nearby starburst galaxies. We quantify the relative importance of UV and IR radiation pressure in different regimes, and deduce that both are equally important for $\Sigma \sim 10^3 \, \mathrm{M}_{\odot} \, \mathrm{pc}^{-2}$, whereas clouds with higher (lower) density are increasingly dominated by the IR (UV) component. Comparison with control runs without either the UV or IR bands suggests that the outflows are primarily driven by the impulse provided by the UV component, while IR radiation has the effect of rendering a larger fraction of gas super-Eddington, and thereby increasing the outflow mass flux by a factor of $\sim 2$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
